Real multiplication through explicit correspondences

We compute equations for real multiplication on the divisor classes of genus two curves via algebraic correspondences. We do so by implementing van Wamelen's method for computing equations for endomorphisms of Jacobians on examples drawn from the algebraic models for Hilbert modular surfaces computed by Elkies and Kumar. We also compute a correspondence over the universal family for the Hilbert modular surface of discriminant 5 and use our equations to prove a conjecture of A. Wright on dynamics over the moduli space of Riemann surfaces.

==> README.txt <==
Magma code as follows:

example1.magma - Theorems 9 (and 1)
example2.magma - Theorem 10
example3.magma - Theorem 12
example4.magma - Theorem 14
disc5family.magma - Theorem 16
markedeigenforms.magma - Proposition 19


